Dark Energy Survey Year 3 results: cosmology from combined galaxy clustering and lensing -- validation on cosmological simulations

We present a validation of the Dark Energy Survey Year 3 (DES Y3) $3\times2$-point analysis choices by testing them on Buzzard v2.0, a new suite of cosmological simulations that is tailored for the testing and validation of combined galaxy clustering and weak lensing analyses. We show that the Buzzard v2.0 simulations accurately reproduce many important aspects of the DES Y3 data, including photometric redshift and magnitude distributions, and the relevant set of two-point clustering and weak lensing statistics. We then show that our model for the $3\times2$-point data vector is accurate enough to recover the true cosmology in simulated surveys assuming the true redshift distributions for our source and lens samples, demonstrating robustness to uncertainties in the modeling of the non-linear matter power spectrum, non-linear galaxy bias and higher-order lensing corrections. Additionally, we demonstrate for the first time that our photometric redshift calibration methodology, including information from photometry, spectroscopy, clustering cross-correlations, and galaxy-galaxy lensing ratios, is accurate enough to recover the true cosmology in simulated surveys in the presence of realistic photometric redshift uncertainties.

==> DES-2020-0558_author_list.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Alarcon,Alex,alexalarcongonzalez@gmail.com,A.~Alarcon,False,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",
Alves,Otavio,oalves@umich.edu,O.~Alves,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Alves,Otavio,oalves@umich.edu,O.~Alves,False,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Alves,Otavio,oalves@umich.edu,O.~Alves,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Amon,Alexandra,amon2018@stanford.edu,A.~Amon,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Becker,Matthew,mrbecker@anl.gov,M.~R.~Becker,False,"Argonne National Laboratory, 9700 South Cass Avenue, Lemont, IL 60439, USA",0000-0001-7774-2246
Bernstein,Gary,garyb@physics.upenn.edu,G.~M.~Bernstein,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Blazek,Jonathan,blazek@berkeley.edu,J.~Blazek,False,"Department of Physics, Northeastern University, Boston, MA 02115, USA",0000-0002-4687-4657
Blazek,Jonathan,blazek@berkeley.edu,J.~Blazek,False,"Laboratory of Astrophysics, \'Ecole Polytechnique F\'ed\'erale de Lausanne (EPFL), Observatoire de Sauverny, 1290 Versoix, Switzerland",0000-0002-4687-4657
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,False,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Camacho,Hugo,h.camacho@unesp.br,H.~Camacho,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Campos,Andresa,acampos@cmu.edu,A.~Campos,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Cawthon,Ross,cawthon@wisc.edu,R.~Cawthon,False,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Chen,Angela,anqich@umich.edu,A.~Chen,False,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
Choi,Ami,choi.1442@osu.edu,A.~Choi,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-5636-233X
Cordero,Juan,juan.cordero@postgrad.manchester.ac.uk,J.~Cordero,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0002-9745-6228
Crocce,Martin,martincrocce@gmail.com,M.~Crocce,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0002-9745-6228
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Dodelson,Scott,sdodelso@andrew.cmu.edu,S.~Dodelson,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0002-8446-3859
Dodelson,Scott,sdodelso@andrew.cmu.edu,S.~Dodelson,False,"NSF AI Planning Institute for Physics of the Future, Carnegie Mellon University, Pittsburgh, PA 15213, USA",0000-0002-8446-3859
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0001-8251-933X
Drlica-Wagner,Alex,kadrlica@fnal.gov,A.~Drlica-Wagner,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0001-8251-933X
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-1894-3301
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,False,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-1894-3301
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,False,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
Everett,Spencer,sweveret@ucsc.edu,S.~Everett,False,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Fang,Xiao,xfang@arizona.edu,X.~Fang,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-5054-9566
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,False,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,False,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Friedrich,Oliver,of259@ast.cam.ac.uk,O.~Friedrich,False,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Gatti,Marco,mgatti@ifae.es,M.~Gatti,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Giannini,Giulia,ggiannini@ifae.es,G.~Giannini,False,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3730-1750
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-3270-7644
Harrison,Ian,ian.harrison-2@manchester.ac.uk,I.~Harrison,False,"Department of Physics, University of Oxford, Denys Wilkinson Building, Keble Road, Oxford OX1 3RH, UK",
Harrison,Ian,ian.harrison-2@manchester.ac.uk,I.~Harrison,False,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",
Huang,Hung-Jin,hungjinh@email.arizona.edu,H.~Huang,False,"Department of Physics, University of Arizona, Tucson, AZ 85721, USA",0000-0003-2448-3919
Jain,Bhuvnesh,bjain@fnal.gov,B.~Jain,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Krause,Elisabeth,aelisabeth.krause@gmail.com,E.~Krause,False,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0001-8356-2014
MacCrann,Niall,nm746@cam.ac.uk,N.~MacCrann,False,"Department of Applied Mathematics and Theoretical Physics, University of Cambridge, Cambridge CB3 0WA, UK",0000-0002-8998-3909
McCullough,Jamie,jmccull@stanford.edu,J.~McCullough,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0002-4475-3456
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Myles,Justin,jmyles@stanford.edu,J.~Myles,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Pandey,Shivam,shivamp@sas.upenn.edu,S.~Pandey,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Porredon,Anna,annam.porredon@gmail.com,A.~Porredon,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",
Porredon,Anna,annam.porredon@gmail.com,A.~Porredon,False,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Raveri,Marco,mraveri@uchicago.edu,M.~Raveri,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Rodriguez Monroy,Martin,martin.rodriguez@ciemat.es,M.~Rodriguez-Monroy,False,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",
Rosenfeld,Rogerio,rogerio.rosenfeld@unesp.br,R.~Rosenfeld,False,"ICTP South American Institute for Fundamental Research\\ Instituto de F\'{\i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Rosenfeld,Rogerio,rogerio.rosenfeld@unesp.br,R.~Rosenfeld,False,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Ross,Ashley,ashley.jacob.ross@gmail.com,A.~J.~Ross,False,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-7522-9083
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-9376-3135
Rykoff,Eli,erykoff@slac.stanford.edu,E.~S.~Rykoff,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-9376-3135
Sanchez,Carles,carles.sanchez.alonso@gmail.com,C.~S{\'a}nchez,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Sanchez,Javier,fjavier.sanchez.cosmo@gmail.com,J.~Sanchez,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Secco,Lucas F.,secco@uchicago.edu,L.~F.~Secco,False,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Secco,Lucas F.,secco@uchicago.edu,L.~F.~Secco,False,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",
Sheldon,Erin, erin.sheldon@gmail.com,E.~Sheldon,False,"Brookhaven National Laboratory, Bldg 510, Upton, NY 11973, USA",
Troxel,Michael A.,michael.a.troxel@gmail.com,M.~A.~Troxel,False,"Department of Physics, Duke University Durham, NC 27708, USA",
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-2229-011X
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-2229-011X
Wechsler,Risa,rwechsler@stanford.edu,R.~H.~Wechsler,False,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-2229-011X
Yanny,Brian,yanny@fnal.gov,B.~Yanny,False,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-9541-2678
Yin,Boyan,byin@andrew.cmu.edu,B.~Yin,False,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",0000-0001-7005-8820
Zuntz,Joe,joe.zuntz@ed.ac.uk,J.~Zuntz,False,"Institute for Astronomy, University of Edinburgh, Edinburgh EH9 3HJ, UK",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Allam,Sahar,sallam@fnal.gov,S.~Allam,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Andrade-Oliveira,Felipe,felipe.andrade@linea.gov.br,F.~Andrade-Oliveira,True,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Andrade-Oliveira,Felipe,felipe.andrade@linea.gov.br,F.~Andrade-Oliveira,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Annis,James,annis@fnal.gov,J.~Annis,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-0609-3987
Avila,Santiago,santiagoavilaperez@gmail.com,S.~Avila,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",
Bacon,David,bacond@fnal.gov,D.~Bacon,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
Bechtol,Keith,kbechtol@lsst.org,K.~Bechtol,True,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Bhargava,Sunayana,sunayanabhargava@gmail.com,S.~Bhargava,True,"Department of Physics and Astronomy, Pevensey Building, University of Sussex, Brighton, BN1 9QH, UK",
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Buckley-Geer,Elizabeth,buckley@fnal.gov,E.~Buckley-Geer,True,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0002-3304-0733
Buckley-Geer,Elizabeth,buckley@fnal.gov,E.~Buckley-Geer,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-3304-0733
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,True,"Universidad de La Laguna, Dpto. Astrofísica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-7316-4573
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-7316-4573
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,True,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Astronomy Unit, Department of Physics, University of Trieste, via Tiepolo 11, I-34131 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,True,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Silva Pereira,Maria Elidaiana,dasilvap@umich.edu,M.~E.~S.~Pereira,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
De Vicente,Juan,juan.vicente@ciemat.es,J.~De~Vicente,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-8318-6813
Desai,Shantanu,shntn05@gmail.com,S.~Desai,True,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India",0000-0002-0466-3288
Dietrich,Jörg,astro@joergdietrich.com,J.~P.~Dietrich,True,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0002-8134-9591
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Eckert,Kathleen,keckert@sas.upenn.edu,K.~Eckert,True,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Evrard,August,evrard@umich.edu,A.~E.~Evrard,True,"Department of Astronomy, University of Michigan, Ann Arbor, MI 48109, USA",0000-0002-4876-956X
Evrard,August,evrard@umich.edu,A.~E.~Evrard,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0002-4876-956X
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,True,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Ferté,Agnès,agnes.ferte@jpl.nasa.gov,A.~Fert\'e,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",
Flaugher,Brenna,brenna@fnal.gov,B.~Flaugher,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-2367-5049
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,True,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-9632-0815
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-9632-0815
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,True,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,True,"Department of Astronomy, University of Geneva, ch. d'\'Ecogia 16, CH-1290 Versoix, Switzerland",
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,True,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,True,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,True,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Huff,Eric,eric.m.huff@jpl.nasa.gov,E.~M.~Huff,True,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-9378-3424
Huterer,Dragan,huterer@umich.edu,D.~Huterer,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6558-0112
James,David,djames44@gmail.com,D.~J.~James,True,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,True,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
Kuropatkin,Nikolay,kuropat@fnal.gov,N.~Kuropatkin,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-2511-0946
Lahav,Ofer,o.lahav@ucl.ac.uk,O.~Lahav,True,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-1134-9035
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,True,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Melchior,Peter,peter.m.melchior@gmail.com,P.~Melchior,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-8873-5065
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,True,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,True,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,True,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Morgan,Robert,robert.morgan@wisc.edu,R.~Morgan,True,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-6011-0530
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,True,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-6011-0530
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,True,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Petravick,Donald,petravic@illinois.edu,D.~Petravick,True,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,True,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas~Malag\'on,True,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,True,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,True,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,True,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Soares-Santos,Marcelle,mssantos@umich.edu,M.~Soares-Santos,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6082-8529
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,True,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,True,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Thomas,Daniel,daniel.thomas@port.ac.uk,D.~Thomas,True,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,True,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-7836-2261
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,True,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,True,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Zhang,Yuanyuan,ynzhang@umich.edu,Y.~Zhang,True,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
DeRose,Joseph,joe.derose13@gmail.com,J.~DeRose,False,"Lawrence Berkeley National Laboratory, 1 Cyclotron Road, Berkeley, CA 94720, USA",0000-0002-0728-0960

==> order.csv <==
DeRose
Wechsler
Becker
Rykoff
Pandey
MacCrann
Amon
Myles
Krause
Gruen
Jain
Troxel
Prat
Alarcon
Sanchez, Carles
Blazek
Crocce
Giannini
Gatti
Bernstein
Zuntz
Dodelson
Fang
Friedrich
Secco
Elvin-Poole
Porredon
Everett
Choi
Harrison
Cordero
Rodriguez Monroy
McCullough
Cawthon
Chen
Alves
Andrade-Oliveira
Bechtol
Camacho
Campos
Carnero Rosell
Carrasco Kind
Diehl
Drlica-Wagner
Eckert
Eifler
Gruendl
Hartley
Huang
Huff
Kuropatkin
Raveri
Rosenfeld
Ross
Sanchez, Javier
Sevilla
Sheldon
Yanny
Yin
Zhang

